ATEST: Adaptive Resource-Aware Test-Time Scaling for LLM Inference

Test-time scaling (TTS) improves large language model (LLM) reasoning by sampling multiple answers, but fixed sampling budgets ignore both query difficulty and the changing energy cost of inference under GPU contention. We measure up to a 4.1-fold increase in energy for the same four-sample query as GPU load rises. We present ATEST, a resource-aware TTS framework that jointly considers the expected value of additional samples and their current GPU cost. ATEST-Online, its default mode, requires no offline calibration: it incrementally generates samples, estimates the stability of the plurality answer, monitors live GPU conditions, and learns step energy cost online to decide when to stop. ATEST-Calibrated instead selects a per-query budget using offline accuracy and cost models, favoring deployments with stable loads. We evaluate both modes on four reasoning and question-answering datasets using Phi-3-mini on an NVIDIA A100 under controlled varying load, and test transfer to an NVIDIA L40S and Qwen2.5-3B. Across the four A100 datasets, ATEST-Online answers every query without exceeding the energy budget, while achieving the highest or statistically tied accuracy and reducing sampling as load increases. On GSM8K at high load, it achieves 60.0% accuracy with no deferrals, versus 44.0% accuracy and 42.4% deferrals for ATEST-Calibrated. Ablations show that online cost learning drives adaptation to load. Including offline profiling, ATEST-Online uses 42 times less GPU time and 48 times less energy than ATEST-Calibrated for the evaluated workload. Online control trades higher tail latency and lower throughput on short tasks for robustness under varying load; offline calibration remains competitive under stable conditions.

==> data/agentic_rls_summary.csv <==
dataset,rls_n_obs,n_decision_rows,energy_MAE_j,energy_MAPE_pct,latency_MAE_s,latency_MAPE_pct,cold_start_energy_MAPE_pct,final_window_energy_MAPE_pct,cold_start_latency_MAPE_pct,final_window_latency_MAPE_pct,energy_MAPE_by_load,latency_MAPE_by_load,mean_B_by_load,observed_gpu_util_by_load,predicted_incremental_energy_by_load,coefficients_final,causal_chain_verdict,causal_chain_soft,run_dir
gsm8k,662,662,20.95415243942356,22.27398517819058,0.06455292291173868,21.181809121686147,17.740134469341857,15.919703955543206,28.811777423081658,10.294753098465636,"{""high"": 16.95087580561745, ""idle"": 25.999445576280124, ""low"": 17.99440009149489, ""medium"": 26.552538033028288}","{""high"": 15.228456890217178, ""idle"": 31.78761830775048, ""low"": 15.213435240497873, ""medium"": 18.03066020599901}","{""high"": 1.0, ""idle"": 2.29064039408867, ""low"": 2.0673575129533677, ""medium"": 1.1751824817518248}","{""high"": 0.8294354838709662, ""idle"": 0.013095238095238094, ""low"": 0.2287823834196888, ""medium"": 0.5507542579075416}","{""high"": 147.8629384267603, ""idle"": 75.38530680093183, ""low"": 71.66025152005226, ""medium"": 104.23713500215997}","{""beta"": 2.0, ""counts_by_B"": {""1"": 500, ""3"": 77, ""4"": 45, ""6"": 30, ""8"": 10}, ""do_not_use_offline_rm"": true, ""feature_names"": [""intercept"", ""log2_B"", ""B3"", ""B4"", ""B6"", ""B8"", ""u_pre"", ""power_limit_norm"", ""u_pre_x_B"", ""recent_E_scaled"", ""recent_L""], ""forgetting"": 1.0, ""generic_e0_j"": 80.0, ""generic_l0_s"": 0.4, ""init_mode"": ""cold"", ""n_obs"": 662, ""ridge_lambda"": 5.0, ""sigma_res_E"": 37.91552503617036, ""sigma_res_L"": 0.1425965048638786, ""theta_E"": [48.27091491191004, -25.63901921428208, 69.96776887257987, 87.48140451139088, 155.36420177759862, 292.97975532963534, 179.72385078421055, -31.729085088089985, -29.06420848490676, 23.337455421209125, -33.492971792256085], ""theta_L"": [0.2531865030616231, -0.13897204317457076, 0.35301123807598384, 0.42359322146383693, 0.7635416398228535, 1.4802818436738199, 0.44331475184968894, -0.14681349693837698, -0.1803527181220422, 0.06136300570314165, -0.05452172457817003]}","PASS (idle→high): GPU util↑, predicted incremental energy↑, mean B↓","{""B_idle_gt_high"": true, ""cost_idle_lt_high"": true, ""util_idle_lt_high"": true}",Results/ipdps_final_telemetry_20260925T210157Z/gsm8k/hpc_adaptive_agentic_full_online/runs/Phi-3-mini-4k-instruct_pipeline_stage1_hpc_adaptive_agentic_full_online_gsm8k_N0_bs32_bfloat16_tp1
math,732,732,22.281294079950104,20.43432210226819,0.07278512594527907,19.825000818240362,11.579768650343317,5.1613142266639125,17.81091078514082,5.011815409797845,"{""high"": 16.326189212619933, ""idle"": 27.418731689188466, ""low"": 21.061396545443394, ""medium"": 14.712640031329327}","{""high"": 13.793625780767412, ""idle"": 32.880314572162575, ""low"": 18.657531143799734, ""medium"": 10.750967894508717}","{""high"": 1.0, ""idle"": 2.3073170731707315, ""low"": 2.215, ""medium"": 2.2323232323232323}","{""high"": 0.8269354838709662, ""idle"": 0.007756097560975611, ""low"": 0.22262500000000046, ""medium"": 0.5026936026936041}","{""high"": 162.66924161002612, ""idle"": 97.40350661813555, ""low"": 97.44351211241177, ""medium"": 136.52915862227047}","{""beta"": 2.0, ""counts_by_B"": {""1"": 500, ""3"": 96, ""4"": 67, ""6"": 52, ""8"": 17}, ""do_not_use_offline_rm"": true, ""feature_names"": [""intercept"", ""log2_B"", ""B3"", ""B4"", ""B6"", ""B8"", ""u_pre"", ""power_limit_norm"", ""u_pre_x_B"", ""recent_E_scaled"", ""recent_L""], ""forgetting"": 1.0, ""generic_e0_j"": 80.0, ""generic_l0_s"": 0.4, ""init_mode"": ""cold"", ""n_obs"": 732, ""ridge_lambda"": 5.0, ""sigma_res_E"": 33.03514517154362, ""sigma_res_L"": 0.13531708914595955, ""theta_E"": [47.3587404314058, -19.730001043920623, 45.742160415615345, 74.54254849363727, 147.2675367067341, 323.35075091510015, 162.97676508954467, -32.64125956859418, 1.4589982877265362, 30.578358999678855, -31.503719832806894], ""theta_L"": [0.256336843692354, -0.12449281003938086, 0.294630295633216, 0.41029699604212805, 0.7251161986290563, 1.5579257146960843, 0.37716375260088186, -0.14366315630764653, -0.09010675314545587, 0.07283685085740405, -0.03520449904268304]}","PASS (idle→high): GPU util↑, predicted incremental energy↑, mean B↓","{""B_idle_gt_high"": true, ""cost_idle_lt_high"": true, ""util_idle_lt_high"": true}",Results/ipdps_final_telemetry_20260925T210157Z/math/hpc_adaptive_agentic_full_online/runs/Phi-3-mini-4k-instruct_pipeline_stage1_hpc_adaptive_agentic_full_online_math_N0_bs32_bfloat16_tp1
arc_challenge,750,750,8.092885961620565,146.35611357901345,0.028347286979961098,69.99334083660362,559.5018343524555,38.59958989420447,225.97563056736487,16.39621142727049,"{""high"": 97.57119957136074, ""idle"": 188.33631026148515, ""low"": 206.71094251990675, ""medium"": 39.897447771933564}","{""high"": 38.16326271752531, ""idle"": 75.45295648882231, ""low"": 69.95316937904542, ""medium"": 78.80394021937397}","{""high"": 1.558139534883721, ""idle"": 1.8102564102564103, ""low"": 1.6772486772486772, ""medium"": 1.6772486772486772}","{""high"": 0.5979651162790687, ""idle"": 0.015940170940170955, ""low"": 0.16513227513227471, ""medium"": 0.36534391534391486}","{""high"": 14.872755906741173, ""idle"": 11.301483173683904, ""low"": 8.65834168095945, ""medium"": 11.121893320271937}","{""beta"": 2.0, ""counts_by_B"": {""1"": 500, ""3"": 241, ""4"": 3, ""6"": 3, ""8"": 3}, ""do_not_use_offline_rm"": true, ""feature_names"": [""intercept"", ""log2_B"", ""B3"", ""B4"", ""B6"", ""B8"", ""u_pre"", ""power_limit_norm"", ""u_pre_x_B"", ""recent_E_scaled"", ""recent_L""], ""forgetting"": 1.0, ""generic_e0_j"": 80.0, ""generic_l0_s"": 0.4, ""init_mode"": ""cold"", ""n_obs"": 750, ""ridge_lambda"": 5.0, ""sigma_res_E"": 19.33036293833945, ""sigma_res_L"": 0.08838746424282112, ""theta_E"": [42.964921866424, -49.842593182807875, 85.74002863405485, 90.57750033191417, 173.09753424100361, 259.2350202250135, 26.589277091491354, -37.03507813357601, -15.163570924221514, 0.17902860992513459, -15.978510753425546], ""theta_L"": [0.2190781639139662, -0.22505108491310355, 0.3668547461343836, 0.47391405505035533, 0.8828510088061248, 1.3079243787174808, 0.09399613839435535, -0.18092183608603385, -0.09283920149614829, -0.0027448894124568824, -0.04874091701842026]}","PASS (idle→high): GPU util↑, predicted incremental energy↑, mean B↓","{""B_idle_gt_high"": true, ""cost_idle_lt_high"": true, ""util_idle_lt_high"": true}",Results/ipdps_final_telemetry_20260925T210157Z/arc_challenge/hpc_adaptive_agentic_full_online/runs/Phi-3-mini-4k-instruct_pipeline_stage1_hpc_adaptive_agentic_full_online_arc_challenge_N0_bs32_bfloat16_tp1
commonsenseqa,1064,1064,5.293710659396621,124.35853949857687,0.021610458119964725,63.84173312201845,712.0484140357717,46.41861701690015,313.2195749804466,37.66786902184075,"{""high"": 47.99902554077711, ""idle"": 185.41889860265738, ""low"": 115.07554960675027, ""medium"": 111.1710260866735}","{""high"": 42.53201160895108, ""idle"": 73.63783811664382, ""low"": 71.06875292661483, ""medium"": 56.0535720617759}","{""high"": 2.0, ""idle"": 2.3066202090592336, ""low"": 2.1751824817518246, ""medium"": 2.0}","{""high"": 0.44278225806451477, ""idle"": 0.02852497096399537, ""low"": 0.15418491484184918, ""medium"": 0.2997799999999988}","{""high"": 5.4570242562684435, ""idle"": 7.806580342519123, ""low"": 4.590475932182522, ""medium"": 4.983468118434519}","{""beta"": 2.0, ""counts_by_B"": {""1"": 500, ""3"": 500, ""4"": 57, ""6"": 4, ""8"": 3}, ""do_not_use_offline_rm"": true, ""feature_names"": [""intercept"", ""log2_B"", ""B3"", ""B4"", ""B6"", ""B8"", ""u_pre"", ""power_limit_norm"", ""u_pre_x_B"", ""recent_E_scaled"", ""recent_L""], ""forgetting"": 1.0, ""generic_e0_j"": 80.0, ""generic_l0_s"": 0.4, ""init_mode"": ""cold"", ""n_obs"": 1064, ""ridge_lambda"": 5.0, ""sigma_res_E"": 15.7046071555736, ""sigma_res_L"": 0.07624349266640687, ""theta_E"": [40.012437343844404, -47.13309603644986, 80.16210690094508, 102.77854435809584, 169.89889421587662, 257.70721035540936, 11.642683177561647, -39.98756265615559, -2.0415228192719126, 2.299840614652607, -1.3742069207404726], ""theta_L"": [0.2064952305841808, -0.2037355622067125, 0.3344345494197048, 0.5337609860294111, 0.8840057064110409, 1.291264914317035, 0.02734935509352141, -0.1935047694158193, -0.011530439251572296, -0.007442133031918409, -0.016986148675775633]}",FAIL or mixed — see soft_idle_vs_high,"{""B_idle_gt_high"": true, ""cost_idle_lt_high"": false, ""util_idle_lt_high"": true}",Results/ipdps_final_telemetry_20260925T210157Z/commonsenseqa/hpc_adaptive_agentic_full_online/runs/Phi-3-mini-4k-instruct_pipeline_stage1_hpc_adaptive_agentic_full_online_commonsenseqa_N0_bs32_bfloat16_tp1
sciq,1036,1036,6.406327022398446,179.70202141734535,0.0255954220251874,71.63927008857046,488.22944390359635,27.214487638200396,197.24874841847333,23.20939274766955,"{""high"": 58.948519492734604, ""idle"": 267.63323703653657, ""low"": 253.20291152206914, ""medium"": 69.48729383038261}","{""high"": 48.80626630018706, ""idle"": 88.6617579692169, ""low"": 72.44003934817512, ""medium"": 61.816368066159455}","{""high"": 1.8727272727272728, ""idle"": 2.3066202090592336, ""low"": 2.2797202797202796, ""medium"": 2.033613445378151}","{""high"": 0.46468181818181814, ""idle"": 0.003530778164924506, ""low"": 0.11193473193473177, ""medium"": 0.30634453781512544}","{""high"": 9.36900659442575, ""idle"": 10.448732028034152, ""low"": 8.816565678942979, ""medium"": 9.713293057089299}","{""beta"": 2.0, ""counts_by_B"": {""1"": 500, ""3"": 446, ""4"": 76, ""6"": 11, ""8"": 3}, ""do_not_use_offline_rm"": true, ""feature_names"": [""intercept"", ""log2_B"", ""B3"", ""B4"", ""B6"", ""B8"", ""u_pre"", ""power_limit_norm"", ""u_pre_x_B"", ""recent_E_scaled"", ""recent_L""], ""forgetting"": 1.0, ""generic_e0_j"": 80.0, ""generic_l0_s"": 0.4, ""init_mode"": ""cold"", ""n_obs"": 1036, ""ridge_lambda"": 5.0, ""sigma_res_E"": 16.594361548953213, ""sigma_res_L"": 0.07816747181806692, ""theta_E"": [40.49844439223601, -46.813047359934856, 79.39948414251901, 103.43068760206009, 172.37111041569108, 255.65184518630707, 15.151831888014724, -39.50155560776399, -6.6157036037326895, 6.742382555381089, 15.74916402007217], ""theta_L"": [0.2096347154158129, -0.20807005745534032, 0.34111299389612126, 0.5504696653053588, 0.8671502879470732, 1.289676143251878, 0.06897024451771244, -0.19036528458418714, -0.06595564764301527, 0.02331506147441692, 0.023007238960329687]}",FAIL or mixed — see soft_idle_vs_high,"{""B_idle_gt_high"": true, ""cost_idle_lt_high"": false, ""util_idle_lt_high"": true}",Results/ipdps_final_telemetry_20260925T210157Z/sciq/hpc_adaptive_agentic_full_online/runs/Phi-3-mini-4k-instruct_pipeline_stage1_hpc_adaptive_agentic_full_online_sciq_N0_bs32_bfloat16_tp1
hotpotqa,885,885,27.82060620901209,37.82910263216126,0.0917867160369331,47.28207228618242,21.751825511521496,36.23981254041091,52.84118700074683,27.2563732124007,"{""high"": 33.80381016157165, ""idle"": 49.24621032338103, ""low"": 34.72320935499877, ""medium"": 28.470577414048325}","{""high"": 35.911899999925325, ""idle"": 68.44130344400565, ""low"": 42.728777097961924, ""medium"": 32.623594630328796}","{""high"": 2.06282722513089, ""idle"": 2.7518248175182483, ""low"": 2.354066985645933, ""medium"": 2.2815533980582523}","{""high"": 0.7576527050610808, ""idle"": 0.02341849148418492, ""low"": 0.15899521531100436, ""medium"": 0.4763754045307442}","{""high"": 111.86646087986048, ""idle"": 79.57258263458733, ""low"": 70.21079930849464, ""medium"": 83.50684079512327}","{""beta"": 2.0, ""counts_by_B"": {""1"": 500, ""3"": 162, ""4"": 122, ""6"": 75, ""8"": 26}, ""do_not_use_offline_rm"": true, ""feature_names"": [""intercept"", ""log2_B"", ""B3"", ""B4"", ""B6"", ""B8"", ""u_pre"", ""power_limit_norm"", ""u_pre_x_B"", ""recent_E_scaled"", ""recent_L""], ""forgetting"": 1.0, ""generic_e0_j"": 80.0, ""generic_l0_s"": 0.4, ""init_mode"": ""cold"", ""n_obs"": 885, ""ridge_lambda"": 5.0, ""sigma_res_E"": 50.03363016449174, ""sigma_res_L"": 0.160700313263228, ""theta_E"": [57.221799075385704, -27.444881745699224, 92.6615064086068, 55.44402295241109, 145.55035828320163, 310.2026203335331, 62.83332683523527, -22.77820092461425, 13.846490286182734, 4.122482908861393, -21.37185137587089], ""theta_L"": [0.2536777217540247, -0.19530859620545626, 0.4424790419416129, 0.44657725799574466, 0.7407488619095765, 1.4185520889903154, 0.11857080859639177, -0.1463222782459752, 0.019787361684561695, -0.017241510459285493, 0.034660850288477166]}","PASS (idle→high): GPU util↑, predicted incremental energy↑, mean B↓","{""B_idle_gt_high"": true, ""cost_idle_lt_high"": true, ""util_idle_lt_high"": true}",Results/ipdps_final_telemetry_20260925T210157Z/hotpotqa/hpc_adaptive_agentic_full_online/runs/Phi-3-mini-4k-instruct_pipeline_stage1_hpc_adaptive_agentic_full_online_hotpotqa_N0_bs32_bfloat16_tp1


==> data/final_summary.csv <==
dataset,method,mode,run_dir,n,accuracy,hotpot_token_f1,admitted_accuracy,n_admitted,n_deferred,defer_fraction,mean_B,median_B,mean_B_admitted,B_distribution,E_occ_total_j,E_occ_per_query,E_occ_per_admitted,E_occ_per_candidate,E_occ_per_generated_token,joules_per_correct,budget_j,budget_utilization,energy_overshoot_j,latency_mean_s,latency_p50_s,latency_p95_s,latency_p99_s,latency_max_s,wall_time_s,qps,candidates_per_s,completion_tokens_per_s,total_tokens_per_s,sum_B,input_tokens,output_tokens,mean_gpu_util_pct,p95_gpu_util_pct,mean_power_w,p95_power_w,peak_power_w,mean_device_memory_gb,peak_device_memory_gb,n_nvml_samples,torch_max_allocated_gb,torch_max_reserved_gb,peak_trace_device_memory_gb
gsm8k,Fixed B=4,fixed,Results/ipdps_final_telemetry_20260925T210157Z/gsm8k/fixed/runs/Phi-3-mini-4k-instruct_pipeline_stage1_fixed_gsm8k_N0_bs32_bfloat16_tp1,500,0.358,,0.758475,236,264,0.528,1.888,0.0,4.0,"{""0"": 264, ""4"": 236}",57623.328,115.246656,244.16664406779662,61.041661016949156,,321.918,61103.5,0.943045,0.0,0.2403,0.0,0.5091,1.167885,1.167885,160.803,3.109394725222788,5.8705372412206245,0.0,0.0,944,0,0,81.61814109742441,97.0,349.4271993281075,496.97225000000003,510.846,72.88226140653433,73.15655517578125,1786,71.6887035369873,71.830078125,72.52569580078125
gsm8k,Adaptive-Calibrated,adaptive,Results/ipdps_final_telemetry_20260925T210157Z/gsm8k/adaptive/runs/Phi-3-mini-4k-instruct_pipeline_stage1_adaptive_gsm8k_N0_bs32_bfloat16_tp1,500,0.332,,0.706383,235,265,0.53,1.534,0.0,3.26383,"{""0"": 265, ""1"": 42, ""3"": 47, ""4"": 146}",57690.097,115.380194,245.4897744680851,75.21525032594525,,347.531,61103.5,0.944137,0.0,0.2037,0.0,0.5091,1.313678,1.313678,163.263,3.062543258423525,4.697941358421687,0.0,0.0,767,0,0,75.7869101978691,97.0,321.45424099441897,496.431,516.462,72.84608063874421,73.15655517578125,1971,71.73151874542236,71.830078125,72.52569580078125
gsm8k,HPC-Adaptive-Calibrated,hpc_adaptive,Results/ipdps_final_telemetry_20260925T210157Z/gsm8k/hpc_adaptive/runs/Phi-3-mini-4k-instruct_pipeline_stage1_hpc_adaptive_gsm8k_N0_bs32_bfloat16_tp1,500,0.592,,0.675799,438,62,0.124,1.756,1.0,2.004566,"{""0"": 62, ""1"": 243, ""3"": 145, ""4"": 50}",59645.869,119.291738,136.17778310502283,67.93379157175399,,201.506,61103.5,0.976145,0.0,0.267,0.2041,0.5091,0.754915,0.754915,185.909,2.6894878677202287,4.7227406957167215,0.0,0.0,878,0,0,63.78888081395349,97.0,272.94860428779026,500.84035,518.932,72.76702880859375,73.17608642578125,2752,71.71235704421997,71.849609375,72.52569580078125
gsm8k,Agentic v4,hpc_adaptive_agentic_full_online,Results/ipdps_final_telemetry_20260925T210157Z/gsm8k/hpc_adaptive_agentic_full_online/runs/Phi-3-mini-4k-instruct_pipeline_stage1_hpc_adaptive_agentic_full_online_gsm8k_N0_bs32_bfloat16_tp1,500,0.628,,0.628,500,0,0.0,1.558,1.0,1.558,"{""1"": 423, ""3"": 32, ""4"": 15, ""6"": 20, ""8"": 10}",59315.842,118.63168399999999,118.63168399999999,76.14357124518614,0.4994471510487273,188.904,61103.5,0.970744,0.0,0.3708,0.2353,1.0572,1.7289299254756032,4.107291106090582,185.418,2.696609822131616,4.201318102881058,640.5149446116342,640.5149446116342,779,0,118763,50.371308016877634,97.0,232.4472481012654,489.205,514.881,72.76388310299645,73.15655517578125,3555,71.6894588470459,71.830078125,72.52569580078125
gsm8k,LLM-Agent v2,llm_agent_v2,Results/ipdps_final_telemetry_20260925T210157Z/gsm8k/llm_agent_v2/runs/Phi-3-mini-4k-instruct_pipeline_stage1_llm_agent_v2_gsm8k_N0_bs32_bfloat16_tp1,500,0.622,,0.622,500,0,0.0,1.38,1.0,1.38,"{""1"": 405, ""3"": 95}",61069.321,122.138642,122.138642,88.50626231884058,,196.364,61103.5,0.999441,0.0,0.3423,0.2352,0.6363,1.5460386125050718,3.6965724557085196,171.171,2.9210555526345003,4.03105666263561,0.0,0.0,690,0,0,69.08703703703704,97.0,314.6197237037038,509.726,528.879,72.82377161096643,73.15655517578125,2700,71.71235704421997,71.830078125,72.52569580078125
math,Fixed B=4,fixed,Results/ipdps_final_telemetry_20260925T210157Z/math/fixed/runs/Phi-3-mini-4k-instruct_pipeline_stage1_fixed_math_N0_bs32_bfloat16_tp1,500,0.246,,0.488095,252,248,0.496,2.016,4.0,4.0,"{""0"": 248, ""4"": 252}",77255.618,154.511236,306.5699126984127,76.64247817460317,,628.094,85738.5,0.901061,0.0,0.379,0.7521,0.7521,1.329134,1.329134,206.743,2.4184615682272192,4.875618521546074,0.0,0.0,1008,0,0,74.1578125,97.0,329.824006640625,500.76234999999997,518.71,72.84230728149414,73.15655517578125,2560,71.74360799789429,71.830078125,72.52569580078125
math,Adaptive-Calibrated,adaptive,Results/ipdps_final_telemetry_20260925T210157Z/math/adaptive/runs/Phi-3-mini-4k-instruct_pipeline_stage1_adaptive_math_N0_bs32_bfloat16_tp1,500,0.208,,0.452174,230,270,0.54,1.29,0.0,2.804348,"{""0"": 270, ""1"": 123, ""3"": 8, ""4"": 48, ""6"": 51}",81578.14,163.15628,354.6875652173913,126.47773643410852,,784.405,85738.5,0.951476,0.0,0.2785,0.0,1.0191,2.504363,5.031783,228.883,2.184522223144576,2.8180336678565028,0.0,0.0,645,0,0,71.70540265035677,98.0,303.1883200815505,489.4624,513.245,72.82957961937622,73.15655517578125,2943,71.74360704421997,71.830078125,72.52569580078125
math,HPC-Adaptive-Calibrated,hpc_adaptive,Results/ipdps_final_telemetry_20260925T210157Z/math/hpc_adaptive/runs/Phi-3-mini-4k-instruct_pipeline_stage1_hpc_adaptive_math_N0_bs32_bfloat16_tp1,500,0.412,,0.453744,454,46,0.092,1.83,1.0,2.015419,"{""0"": 46, ""1"": 301, ""3"": 54, ""4"": 71, ""6"": 28}",85427.158,170.85431599999998,188.1655462555066,93.36301420765027,,414.695,85738.5,0.996369,0.0,0.4577,0.3751,1.0191,0.98529,0.98529,267.976,1.8658387318267307,3.4144848792429174,0.0,0.0,915,0,0,60.065891472868216,97.0,254.98906589147526,485.59054999999995,517.472,72.72427959589996,73.13702392578125,4128,71.74360704421997,71.810546875,72.52569580078125
math,Agentic v4,hpc_adaptive_agentic_full_online,Results/ipdps_final_telemetry_20260925T210157Z/math/hpc_adaptive_agentic_full_online/runs/Phi-3-mini-4k-instruct_pipeline_stage1_hpc_adaptive_agentic_full_online_math_N0_bs32_bfloat16_tp1,500,0.426,,0.426,500,0,0.0,1.794,1.0,1.794,"{""1"": 404, ""3"": 29, ""4"": 15, ""6"": 35, ""8"": 17}",82154.595,164.30919,164.30919,91.58817725752509,0.6340801528190484,385.702,85738.5,0.9582,0.0,0.5122,0.2805,1.6248,2.8799640739161987,5.761120930862186,256.118,1.9522251462216635,3.5022919123216645,505.88010214041964,505.88010214041964,897,0,129565,49.464900406111006,97.0,229.33033436472437,489.492,520.736,72.78199293866561,73.15655517578125,5171,71.71236181259155,71.830078125,72.52569580078125
math,LLM-Agent v2,llm_agent_v2,Results/ipdps_final_telemetry_20260925T210157Z/math/llm_agent_v2/runs/Phi-3-mini-4k-instruct_pipeline_stage1_llm_agent_v2_math_N0_bs32_bfloat16_tp1,500,0.432,,0.432,500,0,0.0,1.724,1.0,1.724,"{""1"": 319, ""3"": 181}",85428.92,170.85784,170.85784,99.10547563805105,,395.504,85738.5,0.996389,0.0,0.4756,0.4072,1.3401,2.49538032967151,3.7151157863263506,237.802,2.102589549288904,3.6248643829740708,0.0,0.0,862,0,0,61.96677573621948,97.0,290.4136868864845,509.726,520.811,72.79925226787161,73.15655517578125,3973,71.74361038208008,71.830078125,72.52569580078125
arc_challenge,Fixed B=4,fixed,Results/ipdps_final_telemetry_20260925T210157Z/arc_challenge/fixed/runs/Phi-3-mini-4k-instruct_pipeline_stage1_fixed_arc_challenge_N0_bs32_bfloat16_tp1,500,0.696,,0.811189,429,71,0.142,3.432,4.0,4.0,"{""0"": 71, ""4"": 429}",8065.504,16.131008,18.800708624708623,4.700177156177156,,23.177,8157.0,0.988783,0.0,0.0807,0.0941,0.0941,0.14452119999999943,0.205822,26.629,18.776521837094897,64.44102294490968,0.0,0.0,1716,0,0,54.26744186046512,98.0,287.26785029069737,508.231,515.485,72.78813845612282,73.15655517578125,688,71.73932647705078,71.830078125,72.52569580078125
arc_challenge,Adaptive-Calibrated,adaptive,Results/ipdps_final_telemetry_20260925T210157Z/arc_challenge/adaptive/runs/Phi-3-mini-4k-instruct_pipeline_stage1_adaptive_arc_challenge_N0_bs32_bfloat16_tp1,500,0.658,,0.79661,413,87,0.174,2.478,4.0,3.0,"{""0"": 87, ""1"": 139, ""4"": 272, ""6"": 2}",8025.131,16.050262,19.431309927360775,6.477103309120259,,24.392,8157.0,0.983834,0.0,0.0714,0.0941,0.0941,0.257697,0.766754,25.593,19.536592036885086,48.41167506740124,0.0,0.0,1239,0,0,40.662387676508345,96.0,226.2792259306802,505.297,526.877,72.7046160912177,73.15655517578125,779,71.7045693397522,71.830078125,72.52569580078125
arc_challenge,HPC-Adaptive-Calibrated,hpc_adaptive,Results/ipdps_final_telemetry_20260925T210157Z/arc_challenge/hpc_adaptive/runs/Phi-3-mini-4k-instruct_pipeline_stage1_hpc_adaptive_arc_challenge_N0_bs32_bfloat16_tp1,500,0.72,,0.794702,453,47,0.094,2.794,1.0,3.083885,"{""0"": 47, ""1"": 230, ""3"": 1, ""4"": 150, ""6"": 6, ""8"": 66}",7062.542,14.125084000000001,15.590600441501104,5.055506084466715,,19.618,8157.0,0.865826,0.0,0.0796,0.0711,0.1301,0.121598,0.121598,26.419,18.925773117831863,52.87861009122223,0.0,0.0,1397,0,0,30.254372019077902,92.0,183.53553577106473,503.97414999999995,523.72,72.6938322276493,73.15655517578125,1258,71.74360704421997,71.830078125,72.52569580078125
arc_challenge,Agentic v4,hpc_adaptive_agentic_full_online,Results/ipdps_final_telemetry_20260925T210157Z/arc_challenge/hpc_adaptive_agentic_full_online/runs/Phi-3-mini-4k-instruct_pipeline_stage1_hpc_adaptive_agentic_full_online_arc_challenge_N0_bs32_bfloat16_tp1,500,0.794,,0.794,500,0,0.0,1.994,1.0,1.994,"{""1"": 259, ""3"": 238, ""8"": 3}",8060.432,16.120864,16.120864,8.084686058174523,2.5236167814652473,20.303,8157.0,0.988161,0.0,0.0618,0.0488,0.1111,0.15339159261784516,0.7346294326513695,30.914,16.173901792068317,32.25076017338422,103.31888464773242,103.31888464773242,997,0,3194,20.58746163963174,89.0,149.61100482244706,496.985,522.603,72.6461901700272,73.15655517578125,2281,71.69673204421997,71.830078125,72.52569580078125
arc_challenge,LLM-Agent v2,llm_agent_v2,Results/ipdps_final_telemetry_20260925T210157Z/arc_challenge/llm_agent_v2/runs/Phi-3-mini-4k-instruct_pipeline_stage1_llm_agent_v2_arc_challenge_N0_bs32_bfloat16_tp1,500,0.79,,0.79,500,0,0.0,1.248,1.0,1.248,"{""1"": 438, ""3"": 62}",8162.824,16.325647999999997,16.325647999999997,13.081448717948717,,20.665,8157.0,1.000714,5.824,0.0589,0.0403,0.1478,0.3094989865930984,0.5945313870425111,29.437,16.985426504059518,21.197812277066276,0.0,0.0,624,0,0,45.27352682497801,92.0,257.9811169744943,512.7542000000001,519.521,72.75534860146287,73.15655517578125,1137,71.74360704421997,71.830078125,72.54718017578125
commonsenseqa,Fixed B=4,fixed,Results/ipdps_final_telemetry_20260925T210157Z/commonsenseqa/fixed/runs/Phi-3-mini-4k-instruct_pipeline_stage1_fixed_commonsenseqa_N0_bs32_bfloat16_tp1,500,0.628,,0.728538,431,69,0.138,3.448,4.0,4.0,"{""0"": 69, ""4"": 431}",5657.833,11.315665999999998,13.127222737819025,3.2818056844547563,,18.019,5793.5,0.976583,0.0,0.0587,0.0681,0.0681,0.065366,0.262865,16.404,30.480370641306997,105.09631797122653,0.0,0.0,1724,0,0,44.0187617260788,95.0,263.0650900562851,511.5978,519.253,72.74586392343603,73.15460205078125,533,71.67329454421997,71.828125,72.52569580078125
commonsenseqa,Adaptive-Calibrated,adaptive,Results/ipdps_final_telemetry_20260925T210157Z/commonsenseqa/adaptive/runs/Phi-3-mini-4k-instruct_pipeline_stage1_adaptive_commonsenseqa_N0_bs32_bfloat16_tp1,500,0.704,,0.727273,484,16,0.032,3.494,4.0,3.609504,"{""0"": 16, ""1"": 45, ""3"": 54, ""4"": 385}",5804.329,11.608658,11.992415289256197,3.322455065827132,,16.49,5793.5,1.001869,10.829,0.0641,0.0681,0.0681,0.064418,0.064418,16.438,30.41732570872369,106.27813602628058,0.0,0.0,1747,0,0,38.05508474576271,94.0,245.41228389830468,512.041,520.483,72.70673779848605,73.15655517578125,708,71.74360704421997,71.830078125,72.52569580078125
commonsenseqa,HPC-Adaptive-Calibrated,hpc_adaptive,Results/ipdps_final_telemetry_20260925T210157Z/commonsenseqa/hpc_adaptive/runs/Phi-3-mini-4k-instruct_pipeline_stage1_hpc_adaptive_commonsenseqa_N0_bs32_bfloat16_tp1,500,0.686,,0.719078,477,23,0.046,4.124,4.0,4.322851,"{""0"": 23, ""1"": 150, ""3"": 68, ""4"": 91, ""8"": 168}",4434.495,8.86899,9.296635220125786,2.1505795344325898,,12.929,5793.5,0.765426,0.0,0.0661,0.0681,0.0861,0.087332,0.087332,17.46,28.636884306987398,118.09851088201603,0.0,0.0,2062,0,0,21.275162925416364,88.0,157.644451122375,497.517,519.757,72.67909743456111,73.15460205078125,1381,71.74360704421997,71.828125,72.52569580078125
commonsenseqa,Agentic v4,hpc_adaptive_agentic_full_online,Results/ipdps_final_telemetry_20260925T210157Z/commonsenseqa/hpc_adaptive_agentic_full_online/runs/Phi-3-mini-4k-instruct_pipeline_stage1_hpc_adaptive_agentic_full_online_commonsenseqa_N0_bs32_bfloat16_tp1,500,0.716,,0.716,500,0,0.0,3.142,3.0,3.142,"{""3"": 443, ""4"": 53, ""6"": 1, ""8"": 3}",5791.197,11.582394,11.582394,3.6863125397835774,3.4865725466586395,16.177,5793.5,0.999603,0.0,0.0617,0.0334,0.1808,0.2941051650705049,1.095849326708362,30.864,16.200103680663556,50.90072576464489,53.81674442716433,53.81674442716433,1571,0,1661,12.880811496196111,85.0,129.6333147365438,498.71959999999996,519.894,72.62950860456401,73.15460205078125,3549,71.74360704421997,71.828125,72.52569580078125
commonsenseqa,LLM-Agent v2,llm_agent_v2,Results/ipdps_final_telemetry_20260925T210157Z/commonsenseqa/llm_agent_v2/runs/Phi-3-mini-4k-instruct_pipeline_stage1_llm_agent_v2_commonsenseqa_N0_bs32_bfloat16_tp1,500,0.718,,0.718,500,0,0.0,2.656,3.0,2.656,"{""1"": 86, ""3"": 414}",5846.059,11.692118,11.692118,4.402152861445783,,16.284,5793.5,1.009072,52.559,0.0461,0.0382,0.0852,0.0932592042249265,0.2223490592878079,23.035,21.706099413935316,57.651400043412195,0.0,0.0,1328,0,0,41.42120075046904,87.0,246.92919606003736,508.756,514.905,72.74833922538257,73.15655517578125,1066,71.74360704421997,71.830078125,72.60772705078125
sciq,Fixed B=4,fixed,Results/ipdps_final_telemetry_20260925T210157Z/sciq/fixed/runs/Phi-3-mini-4k-instruct_pipeline_stage1_fixed_sciq_N0_bs32_bfloat16_tp1,500,0.898,,0.898,500,0,0.0,4.0,4.0,4.0,"{""4"": 500}",7511.195,15.02239,15.02239,3.7555975,,16.729,7836.0,0.95855,0.0,0.0781,0.0781,0.0781,0.063457,0.063457,22.473,22.248920927335025,88.9956837093401,0.0,0.0,2000,0,0,50.63414634146341,97.29999999999995,263.4810260162601,506.354,511.445,72.77285979976499,73.15655517578125,615,71.74360704421997,71.830078125,72.52569580078125
sciq,Adaptive-Calibrated,adaptive,Results/ipdps_final_telemetry_20260925T210157Z/sciq/adaptive/runs/Phi-3-mini-4k-instruct_pipeline_stage1_adaptive_sciq_N0_bs32_bfloat16_tp1,500,0.864,,0.9,480,20,0.04,3.934,3.0,4.097917,"{""0"": 20, ""1"": 59, ""3"": 218, ""4"": 2, ""6"": 181, ""8"": 20}",7672.402,15.344804,15.984170833333334,3.9005602440264364,,17.76,7836.0,0.979122,0.0,0.0744,0.0721,0.0881,0.09463,0.09463,21.931,22.798777985499978,89.6903925949569,0.0,0.0,1967,0,0,41.00373599003736,96.0,243.33349813200448,508.2239,521.872,72.71196506447988,73.15655517578125,803,71.69673204421997,71.830078125,72.52569580078125
sciq,HPC-Adaptive-Calibrated,hpc_adaptive,Results/ipdps_final_telemetry_20260925T210157Z/sciq/hpc_adaptive/runs/Phi-3-mini-4k-instruct_pipeline_stage1_hpc_adaptive_sciq_N0_bs32_bfloat16_tp1,500,0.872,,0.902692,483,17,0.034,3.252,3.0,3.36646,"{""0"": 17, ""1"": 128, ""3"": 222, ""6"": 116, ""8"": 17}",4377.676,8.755352,9.063511387163562,2.69229766297663,,10.041,7836.0,0.558662,0.0,0.0708,0.0721,0.0881,0.0699,0.0699,17.915,27.909572983533355,90.76193134245047,0.0,0.0,1626,0,0,23.359635811836114,91.0,169.03933459787547,505.0888999999999,512.503,72.6811218724808,73.15655517578125,1318,71.74360704421997,71.830078125,72.52569580078125
sciq,Agentic v4,hpc_adaptive_agentic_full_online,Results/ipdps_final_telemetry_20260925T210157Z/sciq/hpc_adaptive_agentic_full_online/runs/Phi-3-mini-4k-instruct_pipeline_stage1_hpc_adaptive_agentic_full_online_sciq_N0_bs32_bfloat16_tp1,500,0.892,,0.892,500,0,0.0,2.992,3.0,2.992,"{""1"": 54, ""3"": 370, ""4"": 65, ""6"": 8, ""8"": 3}",7776.485,15.55297,15.55297,5.1981851604278075,3.0199941747572816,17.436,7836.0,0.992405,0.0,0.0851,0.0485,0.2859,0.7303624513636654,0.8115156028264513,42.554,11.749776754241669,35.15533204869107,60.511350284344594,60.511350284344594,1496,0,2575,14.011839924224486,85.0,129.61082358512868,487.0113999999994,524.049,72.6105834325004,73.15460205078125,4223,71.71235704421997,71.828125,72.52569580078125
sciq,LLM-Agent v2,llm_agent_v2,Results/ipdps_final_telemetry_20260925T210157Z/sciq/llm_agent_v2/runs/Phi-3-mini-4k-instruct_pipeline_stage1_llm_agent_v2_sciq_N0_bs32_bfloat16_tp1,500,0.892,,0.892,500,0,0.0,2.164,3.0,2.164,"{""1"": 214, ""3"": 276, ""4"": 10}",7622.381,15.244762000000001,15.244762000000001,7.044714417744917,,17.091,7836.0,0.972739,0.0,0.0622,0.0386,0.1432,0.14319341970258392,0.6359574798678619,31.095,16.079755587715066,34.79659109181541,0.0,0.0,1082,0,0,41.29736511919699,88.0,242.82780301129196,508.30625,521.022,72.7473522076194,73.15655517578125,1594,71.74360704421997,71.830078125,72.52569580078125
hotpotqa,Fixed B=4,fixed,Results/ipdps_final_telemetry_20260925T210157Z/hotpotqa/fixed/runs/Phi-3-mini-4k-instruct_pipeline_stage1_fixed_hotpotqa_N0_bs32_bfloat16_tp1,500,0.138,0.27586557943234236,0.158257,436,64,0.128,3.488,4.0,4.0,"{""0"": 64, ""4"": 436}",72311.4,144.62279999999998,165.85183486238532,41.46295871559633,,1047.991,72915.0,0.991722,0.0,0.3506,0.4021,0.4021,0.511089,1.025402,165.654,3.018339430378983,10.527967933161891,0.0,0.0,1744,0,0,81.75,99.0,402.94066308593847,505.522,521.785,72.85061740875244,73.23468017578125,2048,71.74361944198608,71.908203125,72.52569580078125
hotpotqa,Adaptive-Calibrated,adaptive,Results/ipdps_final_telemetry_20260925T210157Z/hotpotqa/adaptive/runs/Phi-3-mini-4k-instruct_pipeline_stage1_adaptive_hotpotqa_N0_bs32_bfloat16_tp1,500,0.144,0.2726683203273798,0.152866,471,29,0.058,3.28,4.0,3.481953,"{""0"": 29, ""1"": 49, ""3"": 97, ""4"": 325}",72943.433,145.886866,154.86928450106157,44.47770304878049,,1013.103,72915.0,1.00039,28.433,0.3446,0.4021,0.4021,0.485358,0.485358,171.016,2.923703045329092,9.589745988679422,0.0,0.0,1640,0,0,76.44933920704845,99.0,368.6646634361247,504.943,520.736,72.83303163503236,73.17608642578125,2270,71.74361944198608,71.849609375,72.52569580078125
hotpotqa,HPC-Adaptive-Calibrated,hpc_adaptive,Results/ipdps_final_telemetry_20260925T210157Z/hotpotqa/hpc_adaptive/runs/Phi-3-mini-4k-instruct_pipeline_stage1_hpc_adaptive_hotpotqa_N0_bs32_bfloat16_tp1,500,0.146,0.2671760173977726,0.146,500,0,0.0,3.028,3.0,3.028,"{""1"": 81, ""3"": 259, ""4"": 156, ""8"": 4}",75190.814,150.381628,150.381628,49.66368163804491,,1030.011,72915.0,1.031212,2275.814,0.3358,0.3401,0.4021,0.707956,0.707956,182.994,2.732330021749347,8.273495305857022,0.0,0.0,1514,0,0,61.94778325123153,98.0,306.9136410509035,498.563,519.147,72.80554558013264,73.17608642578125,3045,71.74361753463745,71.849609375,72.52569580078125
hotpotqa,Agentic v4,hpc_adaptive_agentic_full_online,Results/ipdps_final_telemetry_20260925T210157Z/hotpotqa/hpc_adaptive_agentic_full_online/runs/Phi-3-mini-4k-instruct_pipeline_stage1_hpc_adaptive_agentic_full_online_hotpotqa_N0_bs32_bfloat16_tp1,500,0.138,,0.138,500,0,0.0,2.296,1.0,2.296,"{""1"": 338, ""3"": 40, ""4"": 47, ""6"": 49, ""8"": 26}",72525.71,145.05142,145.05142,63.1757055749129,4.666133307598276,1051.097,72915.0,0.994661,0.0,0.4005,0.2196,1.1397,2.8443054253950573,3.647334697695139,200.229,2.497140773813983,5.733435216676905,77.62611809478148,77.62611809478148,1148,0,15543,41.864959735701014,98.0,226.79641936816319,498.915,522.542,72.78373535206661,73.19757080078125,4843,71.74361562728882,71.869140625,72.52764892578125
hotpotqa,LLM-Agent v2,llm_agent_v2,Results/ipdps_final_telemetry_20260925T210157Z/hotpotqa/llm_agent_v2/runs/Phi-3-mini-4k-instruct_pipeline_stage1_llm_agent_v2_hotpotqa_N0_bs32_bfloat16_tp1,500,0.136,,0.136,500,0,0.0,2.528,3.0,2.528,"{""1"": 118, ""3"": 382}",75968.921,151.93784200000002,151.93784200000002,60.10199446202532,,1117.19,72915.0,1.041883,3053.921,0.362,0.3456,0.5799,0.579949666527682,3.6171422145000243,180.98,2.7627362139462925,6.984197148856228,0.0,0.0,1264,0,0,75.69013539651837,99.0,377.109864603481,513.8058,537.377,72.86523657084895,73.17608642578125,2585,71.74361228942871,71.849609375,72.52569580078125


==> data/per_load_summary.csv <==
dataset,method,load_level,n,accuracy,n_deferred,defer_fraction,mean_B,median_B,gpu_util_pct,power_w,peak_power_w,E_occ_j,E_occ_per_query,joules_per_correct,latency_mean_s,latency_p95_s,latency_p99_s,qps,candidates_per_s,tokens_per_s,peak_memory_gb
gsm8k,Fixed B=4,idle,125,0.344,65,0.52,1.92,0.0,0.0,73.68041666666666,77.294,7077.167039000001,56.617336312000006,164.5852799767442,0.22475579999999967,0.485113,0.485113,4.449273389162822,8.542604907192619,0.0,72.52569580078125
gsm8k,Fixed B=4,low,125,0.4,63,0.504,1.984,0.0,24.0,176.13541666666666,199.87266666666667,9042.342321999997,72.33873857599997,180.84684643999992,0.24850294400000025,0.501062,0.501062,4.024097195403846,7.983808835681231,0.0,72.52569580078125
gsm8k,Fixed B=4,medium,125,0.376,64,0.512,1.952,0.0,54.0,308.44100000000003,321.8896666666667,14979.233183999979,119.83386547199983,318.70708902127615,0.32060155999999973,0.662665,0.662665,3.1191364134347968,6.088554279024724,0.0,72.52569580078125
gsm8k,Fixed B=4,high,125,0.312,72,0.576,1.696,0.0,85.0,499.36250000000007,499.7201666666667,26524.585268,212.196682144,680.117570974359,0.4925647360000004,1.167885,1.167885,2.030189997198661,3.443202235248929,0.0,72.52569580078125
gsm8k,Adaptive-Calibrated,idle,125,0.312,61,0.488,1.408,1.0,0.0,74.48166666666667,78.03733333333334,6989.915968000001,55.91932774400001,179.2286145641026,0.2284651520000002,0.516484,0.516484,4.377035146261602,6.162865485936336,0.0,72.52569580078125
gsm8k,Adaptive-Calibrated,low,125,0.4,61,0.488,1.912,3.0,24.5,96.90550000000002,106.34416666666668,9855.42540799999,78.84340326399992,197.10850815999981,0.2685053440000004,0.532202,0.532202,3.7243206600759438,7.120901102065205,0.0,72.52569580078125
gsm8k,Adaptive-Calibrated,medium,125,0.36,61,0.488,1.752,1.0,54.5,396.2848333333334,411.1863333333333,17379.18035200002,139.03344281600016,386.2040078222227,0.38459980799999965,0.766909,0.766909,2.6001053021846565,4.555384489427518,0.0,72.52569580078125
gsm8k,Adaptive-Calibrated,high,125,0.256,82,0.656,1.064,0.0,85.0,453.89008333333334,508.6276666666667,23465.57523500002,187.72460188000014,733.2992260937506,0.4245350320000003,1.313678,1.313678,2.355518213158907,2.5062713788010766,0.0,72.52569580078125
gsm8k,HPC-Adaptive-Calibrated,idle,125,0.68,0,0.0,3.376,3.0,0.0,80.76733333333334,82.91850000000001,15009.507186000024,120.07605748800019,176.5824374823532,0.46078427199999855,0.51631,0.51631,2.1702129624771636,7.326638961322904,0.0,72.52569580078125
gsm8k,HPC-Adaptive-Calibrated,low,125,0.704,0,0.0,2.032,3.0,24.25,166.00079166666666,238.02683333333334,14563.004714999995,116.50403771999996,165.48868994318175,0.4048255440000003,0.431885,0.431885,2.4701998547799127,5.019446104912783,0.0,72.52569580078125
gsm8k,HPC-Adaptive-Calibrated,medium,125,0.552,8,0.064,1.048,1.0,56.9,324.0971666666666,361.4013333333333,14574.093379000004,116.59274703200003,211.21874462318846,0.34102571199999937,0.422591,0.754915,2.932330216790228,3.0730820671961587,0.0,72.52569580078125
gsm8k,HPC-Adaptive-Calibrated,high,125,0.432,54,0.432,0.568,1.0,85.0,376.98127777777773,439.86466666666666,15499.263392999994,123.99410714399995,287.02339616666654,0.2806397359999997,0.548909,0.548909,3.5632872744720694,2.0239471719001356,0.0,72.52569580078125
gsm8k,Agentic v4,idle,125,0.6,0,0.0,2.088,1.0,37.342948717948715,170.59687371795016,501.78,12352.113603396458,98.81690882717166,164.6948480452861,0.43893947395309785,1.7289299254756032,4.075824501613775,2.278218431789649,4.756920085576787,710.7676992234618,72.52569580078125
gsm8k,Agentic v4,low,125,0.68,0,0.0,1.936,1.0,52.763561924257935,247.31933572159704,514.881,12224.887771541584,97.79910217233267,143.8222090769598,0.35803600527718743,1.0812489902159932,1.0812489902159932,2.79301518635203,5.40727740077753,825.1907507773345,72.52569580078125
gsm8k,Agentic v4,medium,125,0.632,0,0.0,1.208,1.0,74.17315436241611,349.77427785234875,511.902,12057.60526297525,96.46084210380201,152.6279147212057,0.2733168193288148,0.6996087268008313,0.6996087268008313,3.658757636854197,4.41977922531987,670.255129010594,72.52569580078125
gsm8k,Agentic v4,high,125,0.6,0,0.0,1.0,1.0,56.70445344129555,227.38521457489873,443.758,22681.235755495858,181.44988604396687,302.41647673994476,0.41305126893520305,0.44954005404022235,0.44954005404022235,2.421006967435013,2.421006967435013,386.10219116653593,72.52569580078125
gsm8k,LLM-Agent v2,idle,125,0.592,0,0.0,1.624,1.0,0.0,,,9129.96634159446,73.03973073275567,123.37792353506026,0.2974267105981712,0.8038557086069237,0.8038557086069237,3.362172812215974,5.460168647038742,0.0,72.52569580078125
gsm8k,LLM-Agent v2,low,125,0.672,0,0.0,1.432,1.0,24.027777777777782,,,9058.113401319986,72.46490721055989,107.83468334904745,0.2575570941045884,0.44087838024753856,1.1634301463782322,3.8826342697977543,5.559932274350384,0.0,72.52569580078125
gsm8k,LLM-Agent v2,medium,125,0.624,0,0.0,1.288,1.0,54.833333333333336,,,14055.472758520113,112.4437820681609,180.1983686989758,0.3012607780657701,0.6274397322995355,1.668771741540993,3.3193833144176628,4.27536570896995,0.0,72.52569580078125
gsm8k,LLM-Agent v2,high,125,0.6,0,0.0,1.176,1.0,85.0,,,28825.76867460796,230.60614939686369,384.34358232810615,0.5131271318234498,1.5460386125050718,1.5460386125050718,1.9488347779358255,2.291829698852531,0.0,72.52569580078125
math,Fixed B=4,idle,125,0.224,65,0.52,1.92,0.0,0.0,79.17708333333334,82.4015,9840.77343,78.72618743999999,351.4561939285714,0.2844088799999998,0.617596,0.617596,3.516064617954266,6.750844066472191,0.0,72.52569580078125
math,Fixed B=4,low,125,0.24,61,0.488,2.048,4.0,24.5,153.82483333333334,216.30100000000002,12575.928512000008,100.60742809600006,419.1976170666669,0.33252889599999985,0.68844,0.68844,3.007257450492364,6.158863258608362,0.0,72.52569580078125
math,Fixed B=4,medium,125,0.264,61,0.488,2.048,4.0,54.5,361.9223333333333,409.625,18114.58508799997,144.91668070399976,548.926820848484,0.3725132800000001,0.766769,0.766769,2.6844680544006367,5.4977905754125045,0.0,72.52569580078125
math,Fixed B=4,high,125,0.256,61,0.488,2.048,4.0,85.0,480.8948333333334,512.2648333333334,36724.330624,293.79464499200003,1147.635332,0.6644922879999997,1.329134,1.329134,1.5049083609530176,3.08205232323178,0.0,72.52569580078125
math,Adaptive-Calibrated,idle,125,0.208,61,0.488,1.232,1.0,0.0,78.99977777777777,88.40699999999998,9841.66124,78.73328991999999,378.5254323076923,0.30871443199999965,0.719575,0.719575,3.239239557158122,3.990743134418806,0.0,72.52569580078125
math,Adaptive-Calibrated,low,125,0.232,61,0.488,1.384,1.0,20.88888888888889,189.82688888888887,259.3061666666667,13195.452492999975,105.5636199439998,455.0156032068957,0.36883410400000005,1.079442,1.079442,2.711246029461527,3.7523645047747536,0.0,72.52569580078125
math,Adaptive-Calibrated,medium,125,0.264,61,0.488,1.456,1.0,49.44444444444445,319.99761111111115,370.0011666666667,22939.094220999985,183.51275376799987,695.1240673030298,0.5088135119999998,2.2412331999999964,2.504363,1.9653566118346328,2.8615592268312255,0.0,72.52569580078125
math,Adaptive-Calibrated,high,125,0.128,87,0.696,1.088,0.0,84.83333333333334,401.3051666666667,437.05416666666673,35601.93181799999,284.8154545439999,2225.1207386249994,0.6447033599999997,2.142405,2.142405,1.551100959051928,1.6875978434484977,0.0,72.52569580078125
math,HPC-Adaptive-Calibrated,idle,125,0.408,0,0.0,3.544,4.0,0.0,81.40708333333333,83.14933333333335,28296.744943000016,226.37395954400012,554.8381361372552,0.8489724560000019,0.98529,0.98529,1.1778945158145364,4.174458164046717,0.0,72.52569580078125
math,HPC-Adaptive-Calibrated,low,125,0.456,0,0.0,2.064,1.0,24.0,141.57058333333333,237.57349999999997,19980.26760300003,159.84214082400024,350.53101057894787,0.5489899279999996,0.641542,0.641542,1.8215270426600625,3.7596318160503692,0.0,72.52569580078125
math,HPC-Adaptive-Calibrated,medium,125,0.432,4,0.032,1.048,1.0,54.25,364.42650000000003,390.6385,15967.353789999981,127.73883031999985,295.6917368518515,0.3569367439999996,0.454021,0.454021,2.8016168601571634,2.9360944694447073,0.0,72.52569580078125
math,HPC-Adaptive-Calibrated,high,125,0.352,42,0.336,0.664,1.0,85.0,411.72379166666667,492.9928333333334,21182.791287999993,169.46233030399995,481.42707472727255,0.38890483199999987,0.952921,0.952921,2.5713231559951413,1.7073585755807739,0.0,72.52569580078125
math,Agentic v4,idle,125,0.392,0,0.0,2.104,1.0,44.109437751004016,183.41277811244987,514.301,16234.672048749884,129.87737638999909,331.3198377295895,0.5551733064837759,2.2772342367780087,5.761120930862186,1.8012393397181883,3.7898075707670684,546.8850833678774,72.52569580078125
math,Agentic v4,low,125,0.432,0,0.0,2.048,1.0,67.30331753554502,303.0062808056873,520.736,15979.669852041576,127.83735881633261,295.919812074844,0.47048634085804225,1.3283963768095102,2.7121708868122054,2.125460216711638,4.352942523825434,635.0024943447689,72.52569580078125
math,Agentic v4,medium,125,0.448,0,0.0,2.024,1.0,46.48091976516634,245.46201516633957,513.776,25149.689376504182,201.19751501203345,449.10159600900323,0.5701264810413129,1.624752428411739,2.8799640739161987,1.7539967590586927,3.550089440334794,521.7649239107075,72.52569580078125
math,Agentic v4,high,125,0.432,0,0.0,1.0,1.0,60.77735849056604,230.97817735849054,496.221,24790.56355304995,198.3245084243996,459.0845102416657,0.453154753569513,0.48390519358860007,0.48390519358860007,2.2067516496803163,2.2067516496803163,301.6011614651082,72.52569580078125
math,LLM-Agent v2,idle,125,0.384,0,0.0,1.928,1.0,0.0,,,12636.1724008901,101.0893792071208,263.25359168521044,0.3940064947493379,0.5851512805203674,0.5851512805203674,2.538029228772454,4.893320353073292,0.0,72.52569580078125
math,LLM-Agent v2,low,125,0.432,0,0.0,1.784,1.0,24.166666666666668,,,12658.130862045537,101.2650468963643,234.40983077862106,0.36147595416381917,0.5955431004695129,0.5955431004695129,2.7664357434597293,4.935321366332157,0.0,72.52569580078125
math,LLM-Agent v2,medium,125,0.464,0,0.0,1.688,1.0,54.77777777777777,,,20616.610359237213,164.9328828738977,355.4587992971933,0.43341377314552615,0.980879229443169,0.980879229443169,2.307264009499377,3.894661648034948,0.0,72.52569580078125
math,LLM-Agent v2,high,125,0.448,0,0.0,1.496,1.0,85.0,,,39518.00626021689,316.14405008173514,705.6786832181588,0.7135158617608263,1.340107133196434,2.49538032967151,1.4015105389979465,2.0966597663409283,0.0,72.52569580078125
arc_challenge,Fixed B=4,idle,125,0.736,11,0.088,3.648,4.0,0.2,74.55269999999999,83.44683333333332,1212.150061,9.697200488,13.175544141304348,0.04955594400000009,0.052877,0.205822,20.179214021228173,73.61377274944037,0.0,72.52569580078125
arc_challenge,Fixed B=4,low,125,0.752,8,0.064,3.744,4.0,22.6,160.88356666666667,232.072,1543.419552000002,12.347356416000016,16.419356936170235,0.053114791999999925,0.101438,0.101438,18.82714705914694,70.48883858944615,0.0,72.52569580078125
arc_challenge,Fixed B=4,medium,125,0.736,14,0.112,3.552,4.0,54.77777777777778,315.32933333333335,363.17333333333335,1390.5586460000004,11.124469168000003,15.114767891304352,0.04144911200000002,0.053005,0.105867,24.12596921256117,85.69544264301727,0.0,72.52569580078125
arc_challenge,Fixed B=4,high,125,0.56,38,0.304,2.784,4.0,84.875,444.2482083333333,507.87416666666667,3919.3758569999995,31.355006855999996,55.99108367142856,0.06891565599999992,0.143902,0.143902,14.510490910802634,40.397206695674534,0.0,72.52569580078125
arc_challenge,Adaptive-Calibrated,idle,125,0.784,0,0.0,2.744,4.0,0.75,76.36364583333334,83.26116666666665,1523.3796060000004,12.187036848000004,15.544689857142862,0.066195592,0.074935,0.6143691200000033,15.106746080615158,41.45291124520799,0.0,72.52569580078125
arc_challenge,Adaptive-Calibrated,low,125,0.64,29,0.232,2.424,4.0,24.5,149.0208888888889,172.18950000000004,1261.9724800000004,10.095779840000002,15.774656000000004,0.03683148799999998,0.06334,0.06334,27.150681503826306,65.81325196527497,0.0,72.52569580078125
arc_challenge,Adaptive-Calibrated,medium,125,0.616,29,0.232,2.64,4.0,54.44444444444445,324.9354444444444,378.82349999999997,2114.7135040000035,16.91770803200003,27.463811740259786,0.04470451200000002,0.07913,0.07913,22.369106724618746,59.05444175299349,0.0,72.52569580078125
arc_challenge,Adaptive-Calibrated,high,125,0.592,29,0.232,2.104,1.0,83.83333333333333,454.624125,503.6566666666667,3125.065336,25.000522688,42.23061264864865,0.057015359999999946,0.094753,0.257697,17.539133314250773,36.902336493183626,0.0,72.52569580078125
arc_challenge,HPC-Adaptive-Calibrated,idle,125,0.784,0,0.0,5.296,4.0,0.0,78.007125,79.44416666666666,2468.798486,19.750387888000002,25.191821285714287,0.07282667200000005,0.121598,0.121598,13.731232974644227,72.72060983371583,0.0,72.52569580078125
arc_challenge,HPC-Adaptive-Calibrated,low,125,0.8,0,0.0,3.336,4.0,24.25,126.12499999999999,236.80049999999997,2204.67147,17.63737176,22.046714700000003,0.06880034400000007,0.121575,0.121575,14.534811046874983,48.488129652374944,0.0,72.52569580078125
arc_challenge,HPC-Adaptive-Calibrated,medium,125,0.736,14,0.112,1.672,1.0,54.625,301.69529166666666,305.8046666666666,1679.2784009999987,13.434227207999989,18.253026097826073,0.04885109600000001,0.104323,0.104323,20.470369794773895,34.22645829686195,0.0,72.52569580078125
arc_challenge,HPC-Adaptive-Calibrated,high,125,0.56,33,0.264,0.872,1.0,85.0,406.83875,497.8088333333333,709.7936649999997,5.678349319999998,10.139909499999996,0.02087737599999998,0.035347,0.035347,47.89873976499733,41.767701075077674,0.0,72.52569580078125
arc_challenge,Agentic v4,idle,125,0.784,0,0.0,2.144,3.0,14.42074592074592,124.82975407925386,505.01,1488.530722406387,11.908245779251097,15.189089004146807,0.0823366717249156,0.09566480560170021,0.7346294326513695,12.14525653090485,26.03943000226,91.04084295566277,72.52569580078125
arc_challenge,Agentic v4,low,125,0.8,0,0.0,2.024,3.0,31.434535104364326,205.89981404174497,516.249,1065.5491479518407,8.524393183614725,10.655491479518407,0.049741532489657264,0.07987003127345815,0.12397984388517216,20.10392422485032,40.690342631097046,140.08414399875704,72.52569580078125
arc_challenge,Agentic v4,medium,125,0.84,0,0.0,2.024,3.0,19.00191570881226,147.44314942528732,522.603,2188.772193223239,17.51017754578591,20.84544945926894,0.05364857592806218,0.05604444485148773,0.10474889454781078,18.639823754891616,37.727003279900636,106.32155469790179,72.52569580078125
arc_challenge,Agentic v4,high,125,0.752,0,0.0,1.784,1.0,23.2816091954023,134.64541091954004,510.633,3317.580414973748,26.540643319789982,35.293408669933484,0.06158860317617653,0.11111742741195485,0.15339159261784516,16.236770253409745,28.966398132082983,87.41877104435805,72.52569580078125
arc_challenge,LLM-Agent v2,idle,125,0.776,0,0.0,1.368,1.0,1.2,,,981.937712868452,7.855501702947616,10.123069204829402,0.05773086650669568,0.12802726065274328,0.1629218271264108,17.321756289315683,23.696162603783854,0.0,72.54718017578125
arc_challenge,LLM-Agent v2,low,125,0.8,0,0.0,1.304,1.0,23.555555555555557,,,1772.3632061722235,14.178905649377787,17.723632061722235,0.05779093180969364,0.2065671337816942,0.3046367668546736,17.303752832589968,22.56409369369732,0.0,72.54718017578125
arc_challenge,LLM-Agent v2,medium,125,0.832,0,0.0,1.208,1.0,53.81481481481481,,,2385.696719538211,19.085573756305685,22.939391534021258,0.053769642557948846,0.14775567622564267,0.2771043966867735,18.59785470811482,22.466208487402703,0.0,72.54718017578125
arc_challenge,LLM-Agent v2,high,125,0.752,0,0.0,1.112,1.0,78.18518518518519,,,2852.79141650891,22.82233133207128,30.348844856477765,0.05800414200127124,0.13142285067697643,0.26960969300230586,17.240148125595645,19.171044715662358,0.0,72.54718017578125
commonsenseqa,Fixed B=4,idle,125,0.704,4,0.032,3.872,4.0,0.0,79.29650000000001,81.08616666666667,999.4385179999983,7.995508143999987,11.357255886363617,0.03279643999999994,0.036583,0.036583,30.49111427947673,118.0615944901339,0.0,72.52569580078125
commonsenseqa,Fixed B=4,low,125,0.728,2,0.016,3.936,4.0,23.0,147.87116666666668,265.8816666666667,1503.7493850000028,12.029995080000022,16.524718516483546,0.040983280000000004,0.058702,0.21386588000000106,24.400194420749145,96.03916524006863,0.0,72.52569580078125
commonsenseqa,Fixed B=4,medium,125,0.528,33,0.264,2.944,4.0,54.55555555555555,325.3247222222222,347.92383333333333,1766.1310579999997,14.129048463999998,26.75956148484848,0.03259001599999999,0.065366,0.065366,30.684243910773173,90.33441407331622,0.0,72.52569580078125
commonsenseqa,Fixed B=4,high,125,0.552,30,0.24,3.04,4.0,84.8888888888889,443.83205555555554,508.436,1388.5144269999994,11.108115415999995,20.123397492753615,0.024859039999999975,0.033132,0.033132,40.22681487297985,122.28951721385874,0.0,72.52569580078125
commonsenseqa,Adaptive-Calibrated,idle,125,0.72,0,0.0,3.912,4.0,0.0,79.37379166666668,81.29216666666667,997.0036729999996,7.976029383999997,11.077818588888885,0.03276148799999998,0.035322,0.035322,30.523644103100587,119.4084957313295,0.0,72.52569580078125
commonsenseqa,Adaptive-Calibrated,low,125,0.736,0,0.0,3.68,4.0,24.333333333333332,163.44683333333333,237.25033333333332,1121.2892709999994,8.970314167999994,12.187926858695645,0.03281988800000003,0.035374,0.035374,30.469330059870984,112.12713462032522,0.0,72.52569580078125
commonsenseqa,Adaptive-Calibrated,medium,125,0.728,0,0.0,3.312,4.0,54.458333333333336,299.51687499999997,339.62483333333336,1926.7302460000012,15.41384196800001,21.17285984615386,0.037110864000000104,0.064418,0.064418,26.946287211205785,89.24610324351356,0.0,72.52569580078125
commonsenseqa,Adaptive-Calibrated,high,125,0.632,16,0.128,3.072,4.0,85.0,463.276875,512.7743333333333,1759.3056439999975,14.07444515199998,22.2696916962025,0.028808447999999945,0.040448,0.040448,34.712040023815305,106.6353869531606,0.0,72.52569580078125
commonsenseqa,HPC-Adaptive-Calibrated,idle,125,0.72,0,0.0,6.208,8.0,0.0,70.77983333333333,71.81666666666668,1438.8728410000022,11.510982728000018,15.987476011111134,0.04088649600000001,0.052684,0.052684,24.457953061079134,151.83497260317927,0.0,72.52569580078125
commonsenseqa,HPC-Adaptive-Calibrated,low,125,0.728,0,0.0,4.648,4.0,24.5,127.92800000000001,230.52516666666668,1095.3666530000005,8.762933224000005,12.036996186813193,0.04099343999999998,0.087332,0.087332,24.39414696595359,113.38399509775229,0.0,72.52569580078125
commonsenseqa,HPC-Adaptive-Calibrated,medium,125,0.696,6,0.048,3.008,1.0,54.833333333333336,306.53883333333334,327.69783333333334,904.749303999999,7.237994431999992,10.39941728735631,0.028910631999999936,0.052745,0.052745,34.589351073335315,104.04476802859261,0.0,72.52569580078125
commonsenseqa,HPC-Adaptive-Calibrated,high,125,0.6,17,0.136,2.632,1.0,85.0,443.8313333333333,508.6358333333333,995.5060760000005,7.964048608000004,13.273414346666673,0.028888407999999956,0.069927,0.069927,34.61596083799431,91.10920892560102,0.0,72.52569580078125
commonsenseqa,Agentic v4,idle,125,0.704,0,0.0,3.368,3.0,9.287760416666666,115.71815494791554,517.425,841.0871273655926,6.72869701892474,9.557808265518098,0.09196459619328375,0.18116276456416455,0.7303434671581878,10.87374969709301,36.62278897980926,37.05773896769298,72.52569580078125
commonsenseqa,Agentic v4,low,125,0.728,0,0.0,3.2,3.0,19.40568181818182,160.69251136363553,519.894,1039.6676543972512,8.31734123517801,11.424919279090673,0.07086846055090418,0.16376180668885354,0.27319506195432086,14.110649395039546,45.15407806412655,47.41178196733288,72.52569580078125
commonsenseqa,Agentic v4,medium,125,0.72,0,0.0,3.0,3.0,13.76877761413844,131.49617673048581,519.521,1791.915114093544,14.335320912748351,19.910167934372712,0.045955394811928243,0.06406390885240398,0.22819468921540287,21.76023085194861,65.28069255584583,76.24784890522793,72.52569580078125
commonsenseqa,Agentic v4,high,125,0.712,0,0.0,3.0,3.0,11.733644859813085,116.00619859813078,511.445,2118.5271957411865,16.948217565929493,23.803676356642544,0.03812095775082709,0.07136258874570245,0.07136258874570245,26.232289506900003,78.69686852070001,79.11658515281042,72.52569580078125
commonsenseqa,LLM-Agent v2,idle,125,0.704,0,0.0,2.936,3.0,0.5909090909090909,,,324.35903460335777,2.594872276826862,3.685898120492702,0.03778366753086444,0.07441670535222834,0.07441670535222834,26.466461975485238,77.70553236002466,0.0,72.60772705078125
commonsenseqa,LLM-Agent v2,low,125,0.728,0,0.0,2.856,3.0,23.27777777777778,,,906.4662249679566,7.251729799743653,9.961167307340181,0.04182443653792146,0.06699709624299789,0.06699709624299789,23.90946735393119,68.28543876282748,0.0,72.60772705078125
commonsenseqa,LLM-Agent v2,medium,125,0.728,0,0.0,2.616,3.0,51.866666666666674,,,2069.915046859981,16.55932037487985,22.746319196263528,0.05030522709712379,0.08520600600708608,0.2223490592878079,19.87864994763487,52.00254826301281,0.0,72.60772705078125
commonsenseqa,LLM-Agent v2,high,125,0.712,0,0.0,2.216,3.0,81.0,,,2216.2516052796827,17.73001284223746,24.901703430108796,0.03792551781609652,0.0877822949769174,0.0932592042249265,26.367471232668983,58.43031625159446,0.0,72.60772705078125
sciq,Fixed B=4,idle,125,0.904,0,0.0,4.0,4.0,0.0,72.56212500000001,73.92200000000001,1274.9171399999996,10.199337119999997,11.282452566371678,0.04489201600000009,0.063457,0.063457,22.275675924199927,89.10270369679971,0.0,72.52569580078125
sciq,Fixed B=4,low,125,0.912,0,0.0,4.0,4.0,24.25,134.74283333333332,184.1783333333333,1345.802658,10.766421264,11.80528647368421,0.036872751999999974,0.047793,0.047793,27.120297394672374,108.4811895786895,0.0,72.52569580078125
sciq,Fixed B=4,medium,125,0.896,0,0.0,4.0,4.0,54.416666666666664,311.94054166666666,364.83816666666667,2093.1016040000013,16.74481283200001,18.688407178571442,0.04506160799999992,0.063349,0.063349,22.191840113650667,88.76736045460267,0.0,72.52569580078125
sciq,Fixed B=4,high,125,0.88,0,0.0,4.0,4.0,85.0,428.8457083333334,479.387,2797.3734499999937,22.37898759999995,25.43066772727267,0.052957367999999935,0.063351,0.063351,18.883113677401813,75.53245470960725,0.0,72.52569580078125
sciq,Adaptive-Calibrated,idle,125,0.904,0,0.0,3.928,3.0,0.0,72.39204166666667,73.87400000000001,614.601579000001,4.916812632000008,5.438952026548682,0.02885846399999992,0.032136,0.032136,34.651878908039,136.1125803507772,0.0,72.52569580078125
sciq,Adaptive-Calibrated,low,125,0.896,0,0.0,4.128,3.0,24.25,172.54554166666668,232.96216666666666,1197.869654999997,9.582957239999976,10.695264776785688,0.04085858400000013,0.063394,0.063394,24.47466118747524,101.0314013818978,0.0,72.52569580078125
sciq,Adaptive-Calibrated,medium,125,0.904,0,0.0,4.112,3.0,54.5,333.375875,405.15433333333334,2690.069728000007,21.520557824000058,23.80592679646024,0.05287370400000007,0.078938,0.078938,18.912993120360902,77.77022771092403,0.0,72.52569580078125
sciq,Adaptive-Calibrated,high,125,0.752,20,0.16,3.568,3.0,85.0,449.437125,507.8258333333333,3169.860924000002,25.358887392000014,33.72192472340428,0.052856848000000026,0.09463,0.09463,18.919024456395878,67.50307926042049,0.0,72.52569580078125
sciq,HPC-Adaptive-Calibrated,idle,125,0.904,0,0.0,4.504,3.0,0.0,71.10483333333332,71.94516666666667,914.8322770000009,7.318658216000007,8.095860858407088,0.03688991200000007,0.052627,0.052627,27.107681905015063,122.09299930018784,0.0,72.52569580078125
sciq,HPC-Adaptive-Calibrated,low,125,0.912,0,0.0,3.8,3.0,24.25,178.04779166666668,230.7895,1163.1277329999973,9.305021863999979,10.20287485087717,0.03682005600000001,0.047692,0.047692,27.159111327804602,103.20462304565748,0.0,72.52569580078125
sciq,HPC-Adaptive-Calibrated,medium,125,0.896,1,0.008,2.688,3.0,54.58333333333333,293.26620833333334,295.94616666666667,1184.6307269999993,9.477045815999995,10.577060062499994,0.03680774400000005,0.069847,0.069847,27.168195910078015,73.02811060628972,0.0,72.52569580078125
sciq,HPC-Adaptive-Calibrated,high,125,0.776,16,0.128,2.016,1.0,84.70833333333333,460.0100416666667,508.68366666666674,1115.0857059999994,8.920685647999996,11.495728927835046,0.032798351999999996,0.0699,0.0699,30.489336781311458,61.4665029511239,0.0,72.52569580078125
sciq,Agentic v4,idle,125,0.896,0,0.0,3.352,3.0,11.614317019722424,118.75880934988956,513.227,1390.5929072861645,11.124743258289316,12.416008100769327,0.1078953459970655,0.2332930066502364,0.7303624513636654,9.268240356050182,31.06714167348021,50.34508161406459,72.52569580078125
sciq,Agentic v4,low,125,0.904,0,0.0,3.32,3.0,15.168168168168169,135.68962102102054,519.573,1822.990746221776,14.583925969774207,16.132661470989166,0.1161674238406121,0.28636299686816835,0.7941626351481925,8.608265268687143,28.579440692041317,55.643826696793695,72.52569580078125
sciq,Agentic v4,medium,125,0.896,0,0.0,2.76,3.0,15.978391356542618,139.17052340936326,524.049,2508.9448694462803,20.071558955570243,22.40129347719893,0.0745497530400754,0.19666797130776104,0.45403476581850555,13.413860666479126,37.022255439482386,77.58577009491526,72.52569580078125
sciq,Agentic v4,high,125,0.872,0,0.0,2.536,3.0,14.263636363636364,124.05475151515166,489.854,2053.9567453143604,16.431653962514883,18.843639865269363,0.04181767740100621,0.048605477932142094,0.048605477932142094,23.91333192445399,60.644209760415315,69.82692921940564,72.52569580078125
sciq,LLM-Agent v2,idle,125,0.896,0,0.0,2.592,3.0,0.4166666666666667,,,876.4620888035282,7.011696710428226,7.825554364317216,0.057943243551999445,0.13838662784540354,0.13838662784540354,17.258267551118013,44.73342949249789,0.0,72.52569580078125
sciq,LLM-Agent v2,low,125,0.904,0,0.0,2.32,3.0,24.303030303030308,,,1429.0121351740372,11.432097081392298,12.646125090035728,0.05805480830743906,0.11140917513497292,0.14006740214495822,17.225102091532726,39.96223685235592,0.0,72.52569580078125
sciq,LLM-Agent v2,medium,125,0.896,0,0.0,1.992,1.0,52.370370370370374,,,2127.276326176649,17.01821060941319,18.993538626577223,0.04992730214819323,0.09687863670748494,0.10966839557806668,20.02912148210652,39.89800999235619,0.0,72.52569580078125
sciq,LLM-Agent v2,high,125,0.872,0,0.0,1.752,1.0,81.48333333333333,,,2532.6767022833815,20.261413618267053,23.235566075994324,0.054213589981198344,0.14319341970258392,0.14319341970258392,18.445559505408276,32.3166202534753,0.0,72.52569580078125
hotpotqa,Fixed B=4,idle,125,0.184,5,0.04,3.84,4.0,1.1666666666666665,79.79326666666667,93.20633333333335,16864.450262999988,134.9156021039999,733.2369679565212,0.32512879199999956,0.407186,0.407186,3.075704227388146,11.810704233170481,0.0,72.52569580078125
hotpotqa,Fixed B=4,low,125,0.104,6,0.048,3.808,4.0,29.03333333333333,208.41736666666665,244.71566666666664,18194.225878999983,145.55380703199987,1399.5558368461525,0.3376124079999993,0.451005,0.451005,2.9619764448941757,11.279206302157021,0.0,72.52569580078125
hotpotqa,Fixed B=4,medium,125,0.152,20,0.16,3.36,4.0,54.476190476190474,309.4542619047619,356.3913333333333,19103.68797199997,152.82950377599977,1005.457261684209,0.34971456000000045,0.48437,0.52293436,2.8594748814576056,9.607835601697555,0.0,72.52569580078125
hotpotqa,Fixed B=4,high,125,0.112,33,0.264,2.944,4.0,85.0,505.33838888888886,509.21049999999997,18149.036191999985,145.1922895359999,1296.359727999999,0.31277244800000037,0.46653,0.46653,3.1972125626615253,9.412593784475531,0.0,72.52569580078125
hotpotqa,Adaptive-Calibrated,idle,125,0.152,0,0.0,3.64,4.0,0.0,76.50504166666667,78.87,18002.88316699995,144.0230653359996,947.5201666842079,0.36898003200000035,0.469673,0.469673,2.710173758129001,9.865032479589564,0.0,72.52569580078125
hotpotqa,Adaptive-Calibrated,low,125,0.112,0,0.0,3.424,4.0,24.166666666666668,126.05179166666666,239.803,16696.30768800004,133.57046150400032,1192.5934062857173,0.3169670559999995,0.407222,0.407222,3.1549020034435427,10.80238445979069,0.0,72.52569580078125
hotpotqa,Adaptive-Calibrated,medium,125,0.208,0,0.0,3.16,4.0,56.25,302.90780555555557,324.0978333333333,18908.490265000022,151.26792212000018,727.2496255769239,0.3494375440000002,0.485358,0.485358,2.861741725153607,9.043103851485396,0.0,72.52569580078125
hotpotqa,Adaptive-Calibrated,high,125,0.104,29,0.232,2.896,4.0,85.0,460.28811111111116,508.4885,19335.751807999975,154.6860144639998,1487.3655236923057,0.33274700800000034,0.454047,0.454047,3.005286226345269,8.703308911495899,0.0,72.52569580078125
hotpotqa,HPC-Adaptive-Calibrated,idle,125,0.16,0,0.0,4.048,4.0,0.0,74.40545833333333,77.49149999999999,18984.326620000047,151.87461296000038,949.2163310000024,0.3890677039999996,0.449315,0.449315,2.5702467455381517,10.404358825938438,0.0,72.52569580078125
hotpotqa,HPC-Adaptive-Calibrated,low,125,0.112,0,0.0,3.304,3.0,24.25,165.25270833333335,244.157,17476.907679999997,139.81526143999997,1248.3505485714284,0.3529768239999999,0.438527,0.438527,2.833047191789567,9.36038792167273,0.0,72.52569580078125
hotpotqa,HPC-Adaptive-Calibrated,medium,125,0.224,0,0.0,2.536,3.0,54.5,277.68654166666664,297.57599999999996,16012.759880000016,128.10207904000012,571.884281428572,0.3129392720000008,0.391518,0.391518,3.1955081687542157,8.10380871596069,0.0,72.52569580078125
hotpotqa,HPC-Adaptive-Calibrated,high,125,0.088,0,0.0,2.224,3.0,85.0,430.9569583333333,506.6583333333333,22716.820125999988,181.7345610079999,2065.165465999999,0.40896540800000075,0.707956,0.707956,2.4451945823251586,5.438112751091153,0.0,72.52569580078125
hotpotqa,Agentic v4,idle,125,0.144,0,0.0,3.048,3.0,35.00298685782557,193.3226487455199,522.542,18173.188770126635,145.3855101610131,1009.6215983403686,0.48909399397671205,1.9091265928745647,3.647334697695139,2.044596769363752,6.231930953020717,84.33552754271605,72.52764892578125
hotpotqa,Agentic v4,low,125,0.144,0,0.0,2.136,1.0,46.10956360259981,244.6076861652731,518.389,13487.127118738468,107.89701694990775,749.2848399299149,0.3191002473272376,1.5253818473594882,1.7263332189963536,3.1338114225104285,6.693821198482276,94.21490660635352,72.52764892578125
hotpotqa,Agentic v4,medium,125,0.168,0,0.0,2.112,1.0,46.561937716262975,253.69031972318297,521.667,17662.964935232034,141.30371948185626,841.0935683443826,0.3792694185897705,1.2262346970755793,2.8443054253950573,2.63664812132304,5.568600832234261,79.26818911945588,72.52764892578125
hotpotqa,Agentic v4,high,125,0.096,0,0.0,1.888,1.0,43.824476650563604,229.8619726247989,516.021,23202.429295780745,185.61943436624597,1933.5357746483953,0.41436806703358964,1.0049871863940782,1.5868741203429269,2.4133133789938928,4.556335659540469,55.428981688731724,72.52764892578125
hotpotqa,LLM-Agent v2,idle,125,0.128,0,0.0,2.808,3.0,0.0,,,13066.967693629002,104.53574154903201,816.6854808518126,0.277883014965802,0.3456058292504167,0.3456058292504167,3.5986366425564595,10.104971692298538,0.0,72.52569580078125
hotpotqa,LLM-Agent v2,low,125,0.136,0,0.0,2.68,3.0,24.125,,,15727.980633233537,125.8238450658683,925.1753313666786,0.32611079318076386,0.53108414129057,0.53108414129057,3.0664425125165917,8.218065933544466,0.0,72.52569580078125
hotpotqa,LLM-Agent v2,medium,125,0.16,0,0.0,2.424,3.0,54.5,,,17198.891200685728,137.59112960548583,859.9445600342864,0.313891457252205,0.4706587319087703,0.4706587319087703,3.18581464036634,7.7224146882480085,0.0,72.52569580078125
hotpotqa,LLM-Agent v2,high,125,0.12,0,0.0,2.2,3.0,85.0,,,29975.08112847617,239.80064902780936,1998.3387418984114,0.5299520262181752,0.579949666527682,3.6171422145000243,1.8869632542707016,4.151319159395543,0.0,72.52569580078125


==> data/replication_validation.csv <==
dataset,method,telemetry_accuracy,frozen_accuracy,telemetry_defer_fraction,frozen_defer_fraction,telemetry_mean_B,frozen_mean_B,telemetry_E_occ_j,frozen_E_occ_j,telemetry_joules_per_correct,frozen_joules_per_correct,delta_accuracy,delta_defer_fraction,delta_mean_B,rel_delta_E_occ,rel_delta_J_correct,material_difference,flag_reasons,note
gsm8k,Fixed B=4,0.358,0.364,0.528,0.518,1.888,1.928,57623.328,56857.285,321.918,312.402666,-0.006000000000000005,0.010000000000000009,-0.040000000000000036,0.013473084407741203,0.030458555689790417,False,,Canonical frozen values retained; telemetry is a separate systems rerun.
gsm8k,Adaptive-Calibrated,0.332,0.368,0.53,0.488,1.534,1.726,57690.097,60809.005,347.531,330.483722,-0.035999999999999976,0.04200000000000004,-0.19199999999999995,-0.05129023242527971,0.05158280685304072,True,|Δacc|=0.0360>0.02,Canonical frozen values retained; telemetry is a separate systems rerun.
gsm8k,HPC-Adaptive-Calibrated,0.592,0.6,0.124,0.112,1.756,1.796,59645.869,58962.257,201.506,196.540855,-0.008000000000000007,0.011999999999999997,-0.040000000000000036,0.011594060926127726,0.02526266103808293,False,,Canonical frozen values retained; telemetry is a separate systems rerun.
gsm8k,Agentic v4,0.628,0.626,0.0,0.0,1.558,1.58,59315.842,60060.019,188.904,191.885044,0.0020000000000000018,0.0,-0.02200000000000002,-0.012390555520803337,-0.01553557243367022,False,,Canonical frozen values retained; telemetry is a separate systems rerun.
gsm8k,LLM-Agent v2,0.622,0.628,0.0,0.0,1.38,1.46,61069.321,64880.34334769445,196.364,206.6252972856511,-0.006000000000000005,0.0,-0.08000000000000007,-0.05873924444682938,-0.049661379416990115,False,,Canonical frozen values retained; telemetry is a separate systems rerun.
math,Fixed B=4,0.246,0.246,0.496,0.496,2.016,2.016,77255.618,73860.508,628.094,600.491938,0.0,0.0,0.0,0.04596651298417823,0.045965749501869324,False,,Canonical frozen values retained; telemetry is a separate systems rerun.
math,Adaptive-Calibrated,0.208,0.2,0.54,0.552,1.29,1.474,81578.14,79073.539,784.405,790.735388,0.00799999999999998,-0.01200000000000001,-0.18399999999999994,0.031674325339099786,-0.008005697096738474,False,,Canonical frozen values retained; telemetry is a separate systems rerun.
math,HPC-Adaptive-Calibrated,0.412,0.424,0.092,0.066,1.83,2.046,85427.158,85058.342,414.695,401.218595,-0.01200000000000001,0.025999999999999995,-0.21599999999999975,0.004336035611886152,0.03358868499103338,False,,Canonical frozen values retained; telemetry is a separate systems rerun.
math,Agentic v4,0.426,0.426,0.0,0.0,1.794,1.794,82154.595,79058.609,385.702,371.167178,0.0,0.0,0.0,0.03916064346641875,0.0391597718265919,False,,Canonical frozen values retained; telemetry is a separate systems rerun.
math,LLM-Agent v2,0.432,0.432,0.0,0.0,1.724,1.728,85428.92,85476.50518500213,395.504,395.7245610416765,0.0,0.0,-0.0040000000000000036,-0.0005567048500536673,-0.000557360000844782,False,,Canonical frozen values retained; telemetry is a separate systems rerun.
arc_challenge,Fixed B=4,0.696,0.568,0.142,0.308,3.432,2.768,8065.504,7132.025,23.177,25.112764,0.128,-0.166,0.6640000000000001,0.13088554793344112,-0.0770828730760182,True,|Δacc|=0.1280>0.02; |Δdefer|=0.1660>0.05; |ΔmeanB|=0.664>0.25; |relΔE|=0.131>0.1,Canonical frozen values retained; telemetry is a separate systems rerun.
arc_challenge,Adaptive-Calibrated,0.658,0.62,0.174,0.232,2.478,2.45,8025.131,8677.677,24.392,27.992505,0.038000000000000034,-0.058000000000000024,0.028000000000000025,-0.0751982356568468,-0.1286238941459509,True,|Δacc|=0.0380>0.02; |Δdefer|=0.0580>0.05; |relΔJ/c|=0.129>0.1,Canonical frozen values retained; telemetry is a separate systems rerun.
arc_challenge,HPC-Adaptive-Calibrated,0.72,0.722,0.094,0.09,2.794,2.878,7062.542,6924.526,19.618,19.181511,-0.0020000000000000018,0.0040000000000000036,-0.08400000000000007,0.0199314725657757,0.022755715125883362,False,,Canonical frozen values retained; telemetry is a separate systems rerun.
arc_challenge,Agentic v4,0.794,0.794,0.0,0.0,1.994,1.798,8060.432,7721.219,20.303,19.448915,0.0,0.0,0.19599999999999995,0.04393257075081017,0.04391427490942304,False,,Canonical frozen values retained; telemetry is a separate systems rerun.
arc_challenge,LLM-Agent v2,0.79,0.792,0.0,0.0,1.248,1.312,8162.824,8202.670223828787,20.665,20.71381369653734,-0.0020000000000000018,0.0,-0.06400000000000006,-0.00485771373729424,-0.0023565769805828037,False,,Canonical frozen values retained; telemetry is a separate systems rerun.
commonsenseqa,Fixed B=4,0.628,0.666,0.138,0.086,3.448,3.656,5657.833,5925.896,18.019,17.795484,-0.038000000000000034,0.05200000000000002,-0.20800000000000018,-0.04523585969109146,0.012560265289778017,True,|Δacc|=0.0380>0.02; |Δdefer|=0.0520>0.05,Canonical frozen values retained; telemetry is a separate systems rerun.
commonsenseqa,Adaptive-Calibrated,0.704,0.688,0.032,0.058,3.494,3.642,5804.329,5739.119,16.49,16.683487,0.016000000000000014,-0.026000000000000002,-0.1479999999999997,0.01136237112351217,-0.011597515555351294,False,,Canonical frozen values retained; telemetry is a separate systems rerun.
commonsenseqa,HPC-Adaptive-Calibrated,0.686,0.686,0.046,0.046,4.124,4.192,4434.495,4562.331,12.929,13.301256,0.0,0.0,-0.0680000000000005,-0.02801988720239725,-0.027986529993859238,False,,Canonical frozen values retained; telemetry is a separate systems rerun.
commonsenseqa,Agentic v4,0.716,0.716,0.0,0.0,3.142,2.848,5791.197,5788.489,16.177,16.168965,0.0,0.0,0.29400000000000004,0.0004678250230760633,0.0004969396618769087,True,|ΔmeanB|=0.294>0.25,Canonical frozen values retained; telemetry is a separate systems rerun.
commonsenseqa,LLM-Agent v2,0.718,0.718,0.0,0.0,2.656,1.772,5846.059,5859.9552350499525,16.284,16.322995083704605,0.0,0.0,0.8840000000000001,-0.002371389284142523,-0.0023889662102229603,True,|ΔmeanB|=0.884>0.25,Canonical frozen values retained; telemetry is a separate systems rerun.
sciq,Fixed B=4,0.898,0.898,0.0,0.0,4.0,4.0,7511.195,7696.333,16.729,17.141054,0.0,0.0,0.0,-0.024055352074812762,-0.024039011836728432,False,,Canonical frozen values retained; telemetry is a separate systems rerun.
sciq,Adaptive-Calibrated,0.864,0.866,0.04,0.034,3.934,3.914,7672.402,7783.351,17.76,17.975407,-0.0020000000000000018,0.005999999999999998,0.020000000000000018,-0.014254657152170013,-0.011983428247271341,False,,Canonical frozen values retained; telemetry is a separate systems rerun.
sciq,HPC-Adaptive-Calibrated,0.872,0.87,0.034,0.034,3.252,3.212,4377.676,4940.696,10.041,11.357922,0.0020000000000000018,0.0,0.03999999999999959,-0.11395560463546017,-0.11594744179437047,True,|relΔE|=0.114>0.1; |relΔJ/c|=0.116>0.1,Canonical frozen values retained; telemetry is a separate systems rerun.
sciq,Agentic v4,0.892,0.892,0.0,0.0,2.992,2.948,7776.485,7794.25,17.436,17.475898,0.0,0.0,0.04400000000000004,-0.002279244314719226,-0.0022830300337070447,False,,Canonical frozen values retained; telemetry is a separate systems rerun.
sciq,LLM-Agent v2,0.892,0.892,0.0,0.0,2.164,2.61,7622.381,7658.41944333411,17.091,17.17134404335002,0.0,0.0,-0.44599999999999973,-0.0047057285907051594,-0.004678960665349644,True,|ΔmeanB|=0.446>0.25,Canonical frozen values retained; telemetry is a separate systems rerun.
hotpotqa,Fixed B=4,0.138,0.138,0.128,0.128,3.488,3.488,72311.4,72187.083,1047.991,1046.18961,0.0,0.0,0.0,0.0017221502079533461,0.0017218580482749042,False,,Canonical frozen values retained; telemetry is a separate systems rerun.
hotpotqa,Adaptive-Calibrated,0.144,0.14,0.058,0.064,3.28,3.264,72943.433,72821.595,1013.103,1040.308504,0.003999999999999976,-0.005999999999999998,0.016000000000000014,0.0016731026009524149,-0.026151380956124657,False,,Canonical frozen values retained; telemetry is a separate systems rerun.
hotpotqa,HPC-Adaptive-Calibrated,0.146,0.152,0.0,0.0,3.028,2.92,75190.814,72845.572,1030.011,958.494372,-0.006000000000000005,0.0,0.1080000000000001,0.03219470910325199,0.07461350852876993,False,,Canonical frozen values retained; telemetry is a separate systems rerun.
hotpotqa,Agentic v4,0.138,0.134,0.0,0.0,2.296,2.624,72525.71,72679.494,1051.097,1084.768567,0.0040000000000000036,0.0,-0.3280000000000003,-0.0021159200695590923,-0.031040323276623937,True,|ΔmeanB|=0.328>0.25,Canonical frozen values retained; telemetry is a separate systems rerun.
hotpotqa,LLM-Agent v2,0.136,0.132,0.0,0.0,2.528,2.508,75968.921,75365.33450448507,1117.19,1141.8990076437133,0.0040000000000000036,0.0,0.020000000000000018,0.008008808021398882,-0.021638522740027408,False,,Canonical frozen values retained; telemetry is a separate systems rerun.

